Rate-adaptive Reconciliation for Experimental Continuous-variable Quantum Key Distribution with Discrete Modulation over a Free-space Optical Link

Continuous-variable quantum key distribution (CV-QKD) has been proposed as a method for securely exchanging keys to protect against the security concerns caused by potential advancements in quantum computing. In addition to optical fibre transmission, the free-space optical (FSO) channel is an interesting channel for CV-QKD, as it is possible to share keys over this channel wirelessly. The instability of the FSO channel caused by turbulence-induced fading, however, can cause a degradation in the system's performance. One of the most important aspects of CV-QKD is the reconciliation step, which significantly impacts the performance of the CV-QKD system. Hence, rate-adaptive reconciliation is necessary for CV-QKD over FSO to combat the fluctuations in the channel and improve secret key rates (SKRs). Therefore, in this paper, we simulate the impact of discrete modulation on the reconciliation efficiency and consider the use of $d$-dimensional reconciliation with $d > 8$ to mitigate this impact, improving reconciliation efficiencies by up to 3.4%. We validate our results by experimentally demonstrating CV-QKD over a turbulent FSO link and demonstrate SKR gains by up to 165%. Furthermore, we optimise the reconciliation efficiency for FSO links, achieving additional SKR gains of up to 7.6%.

==> Figures/Beta_SKR_RA.txt <==
Beta dT0 dT60 dT100 dT150
98	0	0	0	0
97 0.00156920621547727	0.00124296318362838	0.00121862554613301	0.00111852485710254
96	0.00428888867185174	0.00331816045217305	0.00324472980578349	0.00303666807337574
95 0.0153731352840056	0.0115804498694486	0.0113714413002382	0.0109158050666907
94	0.0194749730149010	0.0142698451519440	0.0141436490591458	0.0139879077840271
93 0.0183119984335100	0.0130864354762793	0.0131052465270200	0.0134235847598579
92	0.0145235866326899	0.0102037553825706	0.0102839489957572	0.0111100378706198
91	0.0108791266809093	0.00760062776216868	0.00774976828460947	0.00856677730943155
90 0.00794534692184714	0.00565632682997666	0.00572882578965848	0.00637816410261608
89 0.00565222309307538	0.00416532450734158	0.00409189739236520	0.00453994416123933

==> Figures/FER_Experiment.txt <==
Beta d128 d8 BI-AWGN
98	1	1	0.994000000000000
97	0.961538461538462	1	0.943000000000000
96	0.877192982456140	1	0.729000000000000
95	0.473933649289100	0.999000000000000	0.386000000000000
94	0.184162062615101	0.986000000000000	0.124000000000000
93	0.0354735721887190	0.912000000000000	0.0220000000000000
92	0.00905715062041500	0.687000000000000	0.00700000000000000
91	0.00449761626338000	0.335000000000000	0.00200000000000000
90	0.00344566191165300	0.0780000000000000	0.00100000000000000
89	0.00290000000000000	0.0160000000000000	0

==> Figures/FER_R10.txt <==
Beta dinf d1 d2 d4 d8 d16 d32 d64 d128 d256
1	0.986842105263158	1	1	1	1	0.970873786407767	1	0.970873786407767	0.961538461538462	0.970873786407767
0.990000000000000	0.958466453674121	1	1	1	0.990099009900990	0.970873786407767	0.952380952380952	0.970873786407767	0.934579439252336	0.961538461538462
0.980000000000000	0.806451612903226	1	1	0.990099009900990	0.952380952380952	0.917431192660551	0.900900900900901	0.833333333333333	0.892857142857143	0.854700854700855
0.970000000000000	0.660792951541850	1	1	0.980392156862745	0.900900900900901	0.840336134453782	0.787401574803150	0.684931506849315	0.709219858156028	0.632911392405063
0.960000000000000	0.442477876106195	1	1	0.970873786407767	0.862068965517241	0.636942675159236	0.495049504950495	0.456621004566210	0.432900432900433	0.456621004566210
0.950000000000000	0.218978102189781	1	1	0.847457627118644	0.653594771241830	0.413223140495868	0.319488817891374	0.292397660818713	0.270270270270270	0.260416666666667
0.940000000000000	0.0994365263506795	1	0.990099009900990	0.719424460431655	0.367647058823529	0.182481751824818	0.146198830409357	0.111856823266219	0.105042016806723	0.110011001100110
0.930000000000000	0.0367466927976482	1	0.952380952380952	0.476190476190476	0.181488203266788	0.0823723228995058	0.0512557662737058	0.0431034482758621	0.0304971027752364	0.0419463087248322
0.920000000000000	0.0103199174406605	1	0.909090909090909	0.226244343891403	0.0679347826086957	0.0272257010618023	0.0171232876712329	0.0140924464487035	0.0118287201324817	0.00943218260705527
0.910000000000000	0.00284000000000000	1	0.709219858156028	0.110741971207087	0.0237473284255521	0.00814531237272950	0.00422083403680567	0.00307304631080790	0.00347282514325404	0.00262756844815807
0.900000000000000	0.000960000000000000	1	0.555555555555556	0.0445831475702185	0.00593930035041872	0.00205044084478163	0.00146627565982405	0.00115970265223997	0.00100728265358542	0.000950000000000000

==> Figures/FER_R10_mod.txt <==
Beta QPSK 16-QAMd8 16-QAMd64 64-QAMd8 64-QAMd64 256-QAMd8 256-QAMd64 1024-QAMd8 1024-QAMd64
1	0.986842105263158	1	0.990099009900990	1	0.990099009900990	1	1	1	1
0.990000000000000	0.958466453674121	1	0.943396226415094	1	0.925925925925926	0.980392156862745	0.943396226415094	1	0.961538461538462
0.980000000000000	0.806451612903226	0.970873786407767	0.884955752212389	0.934579439252336	0.900900900900901	0.980392156862745	0.892857142857143	0.952380952380952	0.917431192660551
0.970000000000000	0.660792951541850	0.900900900900901	0.714285714285714	0.877192982456140	0.719424460431655	0.943396226415094	0.740740740740741	0.917431192660551	0.724637681159420
0.960000000000000	0.442477876106195	0.694444444444444	0.452488687782805	0.751879699248120	0.492610837438424	0.709219858156028	0.471698113207547	0.787401574803150	0.460829493087558
0.950000000000000	0.218978102189781	0.398406374501992	0.268817204301075	0.473933649289100	0.268096514745308	0.555555555555556	0.273972602739726	0.602409638554217	0.271739130434783
0.940000000000000	0.0994365263506795	0.271739130434783	0.110011001100110	0.331125827814570	0.120772946859903	0.358422939068100	0.150150150150150	0.354609929078014	0.111982082866741
0.930000000000000	0.0367466927976482	0.117785630153121	0.0408329930583912	0.144508670520231	0.0410172272354389	0.170357751277683	0.0428632661808830	0.161290322580645	0.0389559797428905
0.920000000000000	0.0103199174406605	0.0352236703064459	0.0114784205693297	0.0516262261228704	0.0115486776764061	0.0531067445565587	0.0103508953524480	0.0526315789473684	0.0111669458403127
0.910000000000000	0.00284000000000000	0.00965157803300840	0.00311555597096302	0.0198965380023876	0.00306983883346124	0.0214362272240086	0.00380401704199635	0.0198688654877807	0.00327085990907009
0.900000000000000	0.000960000000000000	0.00325531430059572	0.00130356002242123	0.00499450604335231	0.00105846987594733	0.00510542706897432	0.000970000000000000	0.00624609618988132	0.00122058392735084

==> Figures/FER_R5.txt <==
Beta dinf d1 d2 d4 d8 d16 d32 d64 d128 d256
1	1	1	1	1	1	1	1	1	1	1
0.990000000000000	0.990099009900990	1	1	1	1	1	1	1	1	1
0.980000000000000	0.980392156862745	1	1	1	1	1	1	1	1	0.990099009900990
0.970000000000000	0.806451612903226	1	1	1	1	0.980392156862745	0.952380952380952	0.925925925925926	0.917431192660551	0.884955752212389
0.960000000000000	0.653594771241830	1	1	1	1	0.917431192660551	0.806451612903226	0.704225352112676	0.671140939597316	0.549450549450550
0.950000000000000	0.232558139534884	1	1	1	0.990099009900990	0.714285714285714	0.473933649289100	0.378787878787879	0.292397660818713	0.270270270270270
0.940000000000000	0.0639386189258312	1	1	1	0.826446280991736	0.414937759336100	0.158478605388273	0.0997008973080758	0.0799360511590727	0.0722543352601156
0.930000000000000	0.00618543947547473	1	1	1	0.555555555555556	0.130548302872063	0.0307597662257767	0.0164798945286750	0.00999800039992002	0.00733137829912024
0.920000000000000	0.000480000000000000	1	1	0.961538461538462	0.192678227360308	0.0159948816378759	0.00316525812680024	0.00121661901575522	0.000890000000000000	0.000620000000000000
0.910000000000000	0	1	1	0.800000000000000	0.0403225806451613	0.00127833101103200	0.000190000000000000	0.000180000000000000	0	0
0.900000000000000	0	1	1	0.456621004566210	0.00401816209265882	0.000210000000000000	0	0	0	0

==> Figures/FER_R50.txt <==
Beta dinf d1 d2 d4 d8 d16 d32 d64 d128 d256
1	1	1	1	0.990099009900990	1	0.990099009900990	1	0.990099009900990	1	0.980392156862745
0.990000000000000	0.943396226415094	1	1	0.990099009900990	0.961538461538462	0.952380952380952	0.925925925925926	0.961538461538462	0.970873786407767	0.917431192660551
0.980000000000000	0.729927007299270	1	0.961538461538462	0.952380952380952	0.847457627118644	0.840336134453782	0.806451612903226	0.787401574803150	0.925925925925926	0.735294117647059
0.970000000000000	0.505050505050505	1	0.925925925925926	0.751879699248120	0.666666666666667	0.609756097560976	0.628930817610063	0.534759358288770	0.526315789473684	0.636942675159236
0.960000000000000	0.265251989389920	0.961538461538462	0.709219858156028	0.574712643678161	0.383141762452107	0.371747211895911	0.306748466257669	0.247524752475248	0.285714285714286	0.274725274725275
0.950000000000000	0.145348837209302	0.847457627118644	0.450450450450450	0.255102040816327	0.180505415162455	0.180831826401447	0.140646976090014	0.140845070422535	0.144508670520231	0.135869565217391
0.940000000000000	0.0424989375265618	0.529100529100529	0.303030303030303	0.116144018583043	0.0959692898272553	0.0680735194009530	0.0568504832291075	0.0469704086425552	0.0478468899521531	0.0492853622474125
0.930000000000000	0.0127534753220253	0.366300366300366	0.108108108108108	0.0432152117545376	0.0238435860753457	0.0181851245681033	0.0132345156167284	0.0150172698603394	0.0121432908318154	0.0131873928524331
0.920000000000000	0.00397788297068300	0.213675213675214	0.0428265524625268	0.0122399020807834	0.00689655172413793	0.00509580105992662	0.00393282730955284	0.00419903422212891	0.00390259132063690	0.00372675436961950
0.910000000000000	0.000690000000000000	0.0962463907603465	0.0126008064516129	0.00329196431510682	0.00167886642938688	0.00111629568440088	0.000800000000000000	0.000790000000000000	0.000790000000000000	0.000990000000000000
0.900000000000000	0	0.0358680057388809	0.00334269287337879	0.000750000000000000	0.000420000000000000	0.000200000000000000	0	0	0	0

==> Figures/FER_R50_mod.txt <==
Beta QPSK 16-QAMd8 16-QAMd32 64-QAMd8 64-QAMd32 256-QAMd8 256-QAMd32 1024-QAMd8 1024-QAMd32
1	1	1	1	0.990099009900990	0.961538461538462	1	0.980392156862745	1	0.990099009900990
0.990000000000000	0.943396226415094	0.925925925925926	0.943396226415094	0.943396226415094	0.943396226415094	0.952380952380952	0.961538461538462	0.961538461538462	0.961538461538462
0.980000000000000	0.729927007299270	0.877192982456140	0.781250000000000	0.833333333333333	0.806451612903226	0.877192982456140	0.800000000000000	0.917431192660551	0.806451612903226
0.970000000000000	0.505050505050505	0.602409638554217	0.561797752808989	0.617283950617284	0.591715976331361	0.598802395209581	0.531914893617021	0.613496932515337	0.606060606060606
0.960000000000000	0.265251989389920	0.373134328358209	0.289017341040462	0.352112676056338	0.343642611683849	0.377358490566038	0.275482093663912	0.390625000000000	0.289017341040462
0.950000000000000	0.145348837209302	0.148148148148148	0.128040973111396	0.206611570247934	0.146198830409357	0.185185185185185	0.151745068285281	0.178253119429590	0.176991150442478
0.940000000000000	0.0424989375265618	0.0679809653297077	0.0465983224603914	0.0652741514360313	0.0479386385426654	0.0729394602479942	0.0628930817610063	0.0808407437348424	0.0614628149969269
0.930000000000000	0.0127534753220253	0.0248138957816377	0.0153586238673015	0.0197589409207666	0.0162760416666667	0.0208029956313709	0.0157109190887667	0.0246730816679003	0.0143616257360333
0.920000000000000	0.00397788297068300	0.00437387919345668	0.00380314900737811	0.00646287080721256	0.00338146282081629	0.00670780788838208	0.00439077936333699	0.00672856950612300	0.00370425248184916
0.910000000000000	0.000690000000000000	0	0	0.00163102868979465	0	0.00143387677263016	0	0	0
0.900000000000000	0	0	0	0	0	0	0	0	0

==> Figures/FER_R5_mod.txt <==
Beta QPSK 16-QAMd8 16-QAMd128 64-QAMd8 64-QAMd128 256-QAMd8 256-QAMd128 1024-QAMd8 1024-QAMd128
1	1	1	1	1	1	1	1	1	1
0.990000000000000	0.990099009900990	1	0.990099009900990	1	1	1	1	1	1
0.980000000000000	0.980392156862745	1	1	1	0.980392156862745	1	0.970873786407767	1	0.990099009900990
0.970000000000000	0.806451612903226	1	0.917431192660551	1	0.892857142857143	1	0.917431192660551	1	0.909090909090909
0.960000000000000	0.653594771241830	1	0.666666666666667	0.980392156862745	0.636942675159236	0.990099009900990	0.694444444444444	1	0.680272108843537
0.950000000000000	0.232558139534884	0.847457627118644	0.280112044817927	0.943396226415094	0.300300300300300	1	0.294985250737463	0.980392156862745	0.322580645161290
0.940000000000000	0.0639386189258312	0.529100529100529	0.0758150113722517	0.746268656716418	0.0718390804597701	0.775193798449612	0.0768049155145929	0.729927007299270	0.0853970964987190
0.930000000000000	0.00618543947547473	0.211416490486258	0.00865501125151463	0.467289719626168	0.00992161920825479	0.467289719626168	0.00966557123526000	0.480769230769231	0.00906289650172195
0.920000000000000	0.000480000000000000	0.0463177396943029	0.000650000000000000	0.116009280742459	0.000920000000000000	0.160000000000000	0.000690000000000000	0.175746924428823	0.000840000000000000
0.910000000000000	0	0.00513716223158327	0	0.0151860288534548	0	0.0216543958423560	0	0.0337723741979061	0
0.900000000000000	0	0.000470000000000000	0	0.00128485159964024	0	0.00228864374971392	0	0.00339293590744071	0

==> Figures/MI_chi.txt <==
1	0.620216023947965	0.599882497596239	9.78663001641205e-05	0.974000000000000
2	0.628288022003510	0.582096572985530	0.00829079620041483	0.947000000000000
3	0.617780910748328	0.524391368929061	0.0490090455349470	0.934000000000000
4	0.626172897113155	0.567895628278074	0.0170736063851608	0.942000000000000
5	0.621599354126801	0.567823777770582	0.0138682082970838	0.944000000000000
6	0.626973111552074	0.575227431761132	0.0121638756633557	0.944000000000000
7	0.612143627774716	0.555829392759994	0.0161834345181189	0.943000000000000
8	0.616024063092589	0.592108857467710	0.000235150372951572	0.968000000000000
9	0.603139739831444	0.536349803725985	0.0255570494870166	0.937000000000000
10	0.615272874149610	0.570260293598347	0.00797628443752075	0.947000000000000
11	0.628840132518082	0.592424129590316	0.00294951817863796	0.953000000000000
12	0.604321848633833	0.559936993623640	0.00794585279488629	0.947000000000000
13	0.637242847983374	0.590808802564755	0.00814159398009595	0.947000000000000
14	0.606219455404938	0.556345904683362	0.0116475373975861	0.945000000000000
15	0.609540723668301	0.521914153887945	0.0441477093195911	0.934000000000000
16	0.634529605802069	0.595797840936395	0.00383900675321109	0.952000000000000
17	0.606771413309569	0.543777771338402	0.0220123626171718	0.938000000000000
18	0.605452952987508	0.607895678579538	0	0.900000000000000
19	0.587516757565942	0.645113777806710	0	0.900000000000000
20	0.603252532524335	0.563218232802266	0.00527199673858790	0.949000000000000
21	0.620369820008939	0.571209235416942	0.0105968614448394	0.945000000000000
22	0.625016988719381	0.609002014750929	1.91786358126305e-05	0.977000000000000
23	0.631171188577864	0.562652246449414	0.0255242287765699	0.937000000000000
24	0.628218837339183	0.598834188092669	0.000673175735314227	0.958000000000000
25	0.624791591368048	0.524412656181463	0.0551155232421455	0.933000000000000
26	0.598443907526001	0.519645413243826	0.0366747011195944	0.935000000000000
27	0.629455719271454	0.579406813554960	0.0108706538702140	0.945000000000000
28	0.625276269925961	0.547075550304011	0.0345442855223918	0.936000000000000
29	0.618438415057971	0.518469864602564	0.0551299130182994	0.933000000000000
30	0.624806580295307	0.583010513848660	0.00565536734762121	0.948000000000000
31	0.632382585792930	0.576976587392925	0.0146257902175696	0.943000000000000
32	0.615615591548322	0.586373384353484	0.000760007365874367	0.958000000000000
33	0.605691175657900	0.528654344076116	0.0346253088514574	0.936000000000000
34	0.638364443688648	0.597627642533225	0.00469037209466624	0.951000000000000
35	0.627918558332569	0.594422625592355	0.00186125040295587	0.955000000000000
36	0.624168313882669	0.580435785118892	0.00685233251238652	0.948000000000000
37	0.618052548601568	0.553408478197745	0.0228373751091632	0.938000000000000
38	0.623138376052620	0.569023263578895	0.0140534619399046	0.944000000000000
39	0.616685782373922	0.547977061614375	0.0265027269545550	0.937000000000000
40	0.612559755208190	0.587691015488989	0.000300587091398333	0.967000000000000
41	0.590168185886661	0.496164858697998	0.0512954999683153	0.933000000000000
42	0.612770007976789	0.545152409700131	0.0257531782376779	0.937000000000000
43	0.602327256240953	0.511982200470240	0.0471232882069650	0.934000000000000
44	0.626471898722760	0.565612588182553	0.0191075345257823	0.939000000000000
45	0.613702032580581	0.567689872818136	0.00869235799979256	0.946000000000000
46	0.628423328939969	0.536020598008544	0.0474356345751966	0.934000000000000
47	0.637440720867964	0.584702375791557	0.0124610987989091	0.944000000000000
48	0.621327160571099	0.598825490760797	0.000157675404166122	0.972000000000000
49	0.611800867735678	0.565203884391751	0.00915660307192422	0.946000000000000
50	0.627832599919468	0.592506771982572	0.00253777530974142	0.954000000000000
51	0.629461452906842	0.549282823469917	0.0360913791526826	0.936000000000000
52	0.599648997434116	0.536490290455830	0.0225386494840019	0.938000000000000
53	0.627716862089855	0.574115882678881	0.0134900411004804	0.944000000000000
54	0.609317695891116	0.581724849504998	0.000511377785195988	0.965000000000000
55	0.620304475005104	0.580356449392672	0.00473806614003314	0.951000000000000
56	0.607541876086009	0.554381892782438	0.0139986894774409	0.943000000000000
57	0.605405070254641	0.559432456873755	0.00896820237065458	0.946000000000000
58	0.608291608551661	0.576297920544416	0.00164334761916614	0.956000000000000
59	0.612289830954269	0.514626637685466	0.0533465980438386	0.933000000000000
60	0.629901691291505	0.588855245903110	0.00507464061743460	0.949000000000000
61	0.621641047040690	0.544759224938130	0.0335615586687155	0.936000000000000
62	0.614849227011313	0.565354370639229	0.0110463078944786	0.945000000000000
63	0.588988407984171	0.479474027095588	0.0660377117777913	0.932000000000000
64	0.612026109459365	0.588323818669870	0.000230395236738063	0.968000000000000
65	0.588274990045661	0.613935260210404	0	0.900000000000000
66	0.618457854760993	0.598746619082841	8.44564158904287e-05	0.974000000000000
67	0.615458679635590	0.556570445751056	0.0180318059973885	0.942000000000000
68	0.616742090901963	0.577353685526527	0.00454708575433974	0.951000000000000
69	0.621930857978547	0.522659336987044	0.0542530218662415	0.933000000000000
70	0.622843900801839	0.564535070868947	0.0172482692622095	0.942000000000000
71	0.616407232920506	0.597878923753603	6.05519455473443e-05	0.975000000000000
72	0.615238014203993	0.602609009670583	0	0.900000000000000
73	0.623087434059154	0.568000062120898	0.0147853405934491	0.943000000000000
74	0.613970975672850	0.583594017412111	0.00107652160505646	0.957000000000000
75	0.645772142449078	0.600300332532353	0.00723208364331614	0.947000000000000
76	0.627385835049802	0.564198065443825	0.0210719969462663	0.938000000000000
77	0.610388970597360	0.549367745840539	0.0201066702672053	0.938000000000000
78	0.610270105009888	0.560247161694681	0.0115958270095513	0.945000000000000
79	0.616031929281301	0.579527002175334	0.00324655860557530	0.953000000000000
80	0.626487392887348	0.540876409116441	0.0412610682065462	0.935000000000000
81	0.620517099477137	0.566184335890368	0.0143259477857655	0.943000000000000
82	0.623385768497679	0.587190990895526	0.00296462140469653	0.953000000000000
83	0.628336185677382	0.588163881908431	0.00465411027530106	0.951000000000000
84	0.576030438719408	0.498218094681921	0.0371073793821064	0.935000000000000
85	0.606484993797893	0.576381286379356	0.00108969216848730	0.957000000000000
86	0.610416550870869	0.570996408280156	0.00471655351622172	0.951000000000000
87	0.609815112418097	0.595430519235929	7.56858940620193e-06	0.978000000000000
88	0.615691315759287	0.567759794304971	0.00991592300429683	0.946000000000000
89	0.579493882690897	0.635411530900000	0	0.900000000000000
90	0.637267530138874	0.618347555957281	5.80304935664438e-05	0.975000000000000
91	0.627040224767243	0.589379169585058	0.00352116910221217	0.953000000000000
92	0.616249387913279	0.603234762498869	2.87270306147834e-07	0.979000000000000
93	0.624500453088657	0.539045641119820	0.0412362314750596	0.935000000000000
94	0.629287301295736	0.599440777699318	0.000766763813357352	0.958000000000000
95	0.625144678712857	0.548819917500434	0.0328547207481838	0.936000000000000
96	0.623666030755406	0.549598266795676	0.0308984250951404	0.936000000000000
97	0.631055703525668	0.587091429201025	0.00677551953814005	0.948000000000000
98	0.607353255565254	0.550134808532412	0.0170990446115221	0.942000000000000
99	0.622673138955329	0.563025234223513	0.0182971186480478	0.942000000000000
100	0.607082538328732	0.550514505003896	0.0166055473726035	0.942000000000000
101	0.617608003134059	0.561231685415363	0.0159950336169499	0.943000000000000
102	0.619220498273796	0.563881590386576	0.0151418794591231	0.943000000000000
103	0.629903151414271	0.589854063807620	0.00455491727244135	0.951000000000000
104	0.607888765357618	0.590048426993226	5.13275895236974e-05	0.975000000000000
105	0.609066859605017	0.593071569157497	2.32395680718481e-05	0.977000000000000
106	0.612501890817651	0.527041897039306	0.0419578640671971	0.935000000000000
107	0.627359490955925	0.594472090505889	0.00166054702018980	0.956000000000000
108	0.594702334700763	0.485432780490347	0.0654355718232574	0.932000000000000
109	0.610897294259198	0.512092926687081	0.0545092969195892	0.933000000000000
110	0.600884394344117	0.583688465549486	4.31906578369840e-05	0.976000000000000
111	0.628017661114170	0.565111767988245	0.0207934790131299	0.938000000000000
112	0.629193733181005	0.558881737147770	0.0272263971271289	0.937000000000000
113	0.612592884458690	0.554404238536507	0.0176171021845067	0.942000000000000
114	0.616118659809026	0.573280239980207	0.00656335298067379	0.948000000000000
115	0.600297441998864	0.545197701442838	0.0157760454086184	0.943000000000000
116	0.606618470723278	0.601442238042624	0	0.900000000000000
117	0.622308048992325	0.594137843641296	0.000521390080053672	0.965000000000000
118	0.616623796808852	0.604616785297685	0	0.900000000000000
119	0.621789144330303	0.585626902783626	0.00298289555264960	0.953000000000000
120	0.621506486104730	0.590576429198416	0.00113854067849068	0.957000000000000

==> Figures/Puncturing.txt <==
1 0.943 1 0.94 1 0.947
1.2 0.941 1.111 0.94 1.111 0.948
1.4 0.938 1.25 0.94 1.25 0.946
1.6 0.931 1.428 0.937 1.428 0.944
1.8 0.923 1.667 0.933 1.667 0.944
2 0.914 2 0.926 2 0.943

==> Figures/Puncturing2.txt <==
1 0.943 0.943 0.943 0.943 0.943 0.943
1.2 0.941 0.942 0.942 0.941 0.942 0.943
1.4 0.938 0.938 0.938 0.937 0.937 0.937
1.6 0.931 0.931 0.929 0.931 0.929 0.931
1.8 0.923 0.923 0.923 0.923 0.922 0.923
2 0.914 0.914 0.915 0.915 0.914 0.914

==> Figures/SKR_Experiment.txt <==
Beta d128 d8 BI-AWGN
98	0	0	0.000280713366622463
97	0.00156920621547727	0	0.00232556361133735
96	0.00428888867185174	0	0.00946435190201337
95	0.0153731352840056	2.92228067110378e-05	0.0179428033205772
94	0.0194749730149010	0.000334195812323425	0.0209111093996657
93	0.0183119984335100	0.00167072235211389	0.0185678006859931
92	0.0145235866326899	0.00458743167567943	0.0145537369135772
91	0.0108791266809093	0.00726730479102372	0.0109064213254762
90	0.00794534692184714	0.00735093871147609	0.00796484574052562
89	0.00565222309307538	0.00560000000000000	0.00570000000000000

==> Figures/pdf_Gaussian.txt <==
-9.95000000000000	0
-9.85000000000000	0
-9.75000000000000	0
-9.65000000000000	0
-9.55000000000000	1.00000000000000e-07
-9.45000000000000	1.00000000000000e-07
-9.35000000000000	2.00000000000001e-07
-9.25000000000000	1.99999999999997e-07
-9.15000000000000	1.00000000000000e-07
-9.05000000000000	3.00000000000001e-07
-8.95000000000000	2.00000000000001e-07
-8.85000000000000	4.00000000000001e-07
-8.75000000000000	6.99999999999990e-07
-8.65000000000000	1.10000000000000e-06
-8.55000000000000	7.00000000000003e-07
-8.45000000000000	1.40000000000001e-06
-8.35000000000000	1.40000000000001e-06
-8.25000000000000	1.99999999999997e-06
-8.15000000000000	2.80000000000001e-06
-8.05000000000000	3.60000000000001e-06
-7.95000000000000	6.30000000000002e-06
-7.85000000000000	7.49999999999996e-06
-7.75000000000000	9.49999999999995e-06
-7.65000000000000	1.06000000000000e-05
-7.55000000000000	1.33000000000000e-05
-7.45000000000000	2.00000000000001e-05
-7.35000000000000	2.58999999999999e-05
-7.25000000000000	2.99999999999998e-05
-7.15000000000000	4.01000000000001e-05
-7.05000000000000	4.60000000000002e-05
-6.95000000000000	6.69000000000002e-05
-6.85000000000000	8.07999999999996e-05
-6.75000000000000	0.000103299999999999
-6.65000000000000	0.000132500000000000
-6.55000000000000	0.000165900000000001
-6.45000000000000	0.000199900000000001
-6.35000000000000	0.000245599999999999
-6.25000000000000	0.000313599999999998
-6.15000000000000	0.000383500000000001
-6.05000000000000	0.000462600000000002
-5.95000000000000	0.000576099999999997
-5.85000000000000	0.000706300000000003
-5.75000000000000	0.000853300000000003
-5.65000000000000	0.00104089999999999
-5.55000000000000	0.00126610000000000
-5.45000000000000	0.00150659999999999
-5.35000000000000	0.00181600000000001
-5.25000000000000	0.00215059999999999
-5.15000000000000	0.00260590000000001
-5.05000000000000	0.00307760000000001
-4.95000000000000	0.00368169999999998
-4.85000000000000	0.00429380000000002
-4.75000000000000	0.00507229999999997
-4.65000000000000	0.00596570000000002
-4.55000000000000	0.00697810000000002
-4.45000000000000	0.00808309999999996
-4.35000000000000	0.00939380000000003
-4.25000000000000	0.0108132999999999
-4.15000000000000	0.0125771000000000
-4.05000000000000	0.0144368000000001
-3.95000000000000	0.0164735999999999
-3.85000000000000	0.0187592000000001
-3.75000000000000	0.0214583999999999
-3.65000000000000	0.0243158000000001
-3.55000000000000	0.0274942000000001
-3.45000000000000	0.0309453999999998
-3.35000000000000	0.0346843000000001
-3.25000000000000	0.0388467999999998
-3.15000000000000	0.0433899000000002
-3.05000000000000	0.0479500000000002
-2.95000000000000	0.0530791999999997
-2.85000000000000	0.0586098000000002
-2.75000000000000	0.0645873999999997
-2.65000000000000	0.0706987000000003
-2.55000000000000	0.0772598000000003
-2.45000000000000	0.0839870999999996
-2.35000000000000	0.0910810000000003
-2.25000000000000	0.0983885999999995
-2.15000000000000	0.106177600000000
-2.05000000000000	0.113897500000000
-1.95000000000000	0.121867400000000
-1.85000000000000	0.130103699999998
-1.75000000000000	0.138282300000001
-1.65000000000000	0.146434400000001
-1.55000000000000	0.154583200000001
-1.45000000000000	0.162594200000001
-1.35000000000000	0.170776499999998
-1.25000000000000	0.178287600000001
-1.15000000000000	0.185676500000001
-1.05000000000000	0.192624200000001
-0.950000000000000	0.199488400000001
-0.850000000000000	0.205464499999997
-0.749999999999999	0.211184500000001
-0.649999999999999	0.216289000000001
-0.550000000000000	0.220598800000001
-0.450000000000000	0.224414899999997
-0.349999999999999	0.227540700000001
-0.249999999999999	0.229719500000001
-0.149999999999999	0.231237200000001
-0.0499999999999996	0.232080400000001
0.0500000000000000	0.232171000000001
0.150000000000000	0.231689300000001
0.249999999999999	0.229625900000001
0.349999999999999	0.227320200000001
0.449999999999999	0.224297899999997
0.550000000000000	0.220613900000001
0.650000000000000	0.216227000000001
0.749999999999999	0.211061100000001
0.849999999999999	0.205367999999997
0.950000000000000	0.199301400000001
1.05000000000000	0.192540900000001
1.15000000000000	0.185828300000001
1.25000000000000	0.178208500000001
1.35000000000000	0.170424799999998
1.45000000000000	0.162492100000001
1.55000000000000	0.154611300000001
1.65000000000000	0.146483100000001
1.75000000000000	0.138242700000001
1.85000000000000	0.130108099999998
1.95000000000000	0.121718800000000
2.05000000000000	0.113781000000000
2.15000000000000	0.106313200000000
2.25000000000000	0.0984495999999995
2.35000000000000	0.0910223000000003
2.45000000000000	0.0841330999999996
2.55000000000000	0.0770790000000003
2.65000000000000	0.0706087000000003
2.75000000000000	0.0645766999999997
2.85000000000000	0.0586371000000002
2.95000000000000	0.0531455999999997
3.05000000000000	0.0479342000000002
3.15000000000000	0.0431577000000002
3.25000000000000	0.0388605999999998
3.35000000000000	0.0347515000000001
3.45000000000000	0.0309216999999998
3.55000000000000	0.0273979000000001
3.65000000000000	0.0242104000000001
3.75000000000000	0.0213959999999999
3.85000000000000	0.0188505000000001
3.95000000000000	0.0165313999999999
4.05000000000000	0.0143675000000001
4.15000000000000	0.0125662000000000
4.25000000000000	0.0108624999999999
4.35000000000000	0.00941450000000003
4.45000000000000	0.00807799999999996
4.55000000000000	0.00702770000000003
4.65000000000000	0.00595110000000002
4.75000000000000	0.00505009999999997
4.85000000000000	0.00429330000000002
4.95000000000000	0.00365859999999998
5.05000000000000	0.00310430000000001
5.15000000000000	0.00256330000000001
5.25000000000000	0.00218409999999999
5.35000000000000	0.00182170000000001
5.45000000000000	0.00152859999999999
5.55000000000000	0.00125560000000000
5.65000000000000	0.00104019999999999
5.75000000000000	0.000883700000000003
5.85000000000000	0.000694900000000003
5.95000000000000	0.000575999999999997
6.05000000000000	0.000474100000000002
6.15000000000000	0.000379600000000001
6.25000000000000	0.000313999999999998
6.35000000000000	0.000246699999999999
6.45000000000000	0.000196600000000001
6.55000000000000	0.000163600000000001
6.65000000000000	0.000129300000000000
6.75000000000000	0.000102799999999999
6.85000000000000	8.01999999999996e-05
6.95000000000000	6.69000000000002e-05
7.05000000000000	5.01000000000002e-05
7.15000000000000	4.14000000000001e-05
7.25000000000000	3.05999999999998e-05
7.35000000000000	2.47999999999999e-05
7.45000000000000	1.97000000000001e-05
7.55000000000000	1.57000000000001e-05
7.65000000000000	9.90000000000004e-06
7.75000000000000	8.89999999999995e-06
7.85000000000000	6.29999999999997e-06
7.95000000000000	4.00000000000001e-06
8.05000000000000	3.10000000000001e-06
8.15000000000000	2.80000000000001e-06
8.25000000000000	1.89999999999997e-06
8.35000000000000	1.20000000000000e-06
8.45000000000000	1.40000000000001e-06
8.55000000000000	9.00000000000003e-07
8.65000000000000	1.10000000000000e-06
8.75000000000000	4.99999999999993e-07
8.85000000000000	1.00000000000000e-07
8.95000000000000	1.00000000000000e-07
9.05000000000000	4.00000000000001e-07
9.15000000000000	2.00000000000001e-07
9.25000000000000	9.99999999999986e-08
9.35000000000000	0
9.45000000000000	1.00000000000000e-07
9.55000000000000	1.00000000000000e-07
9.65000000000000	0
9.75000000000000	0
9.85000000000000	0
9.95000000000000	0

==> Figures/pdf_d1.txt <==
-9.95000000000000	0.00553000000000002
-9.85000000000000	0.00547000000000002
-9.75000000000000	0.00530999999999993
-9.65000000000000	0.00590000000000002
-9.55000000000000	0.00560000000000002
-9.45000000000000	0.00601000000000002
-9.35000000000000	0.00589000000000002
-9.25000000000000	0.00642999999999991
-9.15000000000000	0.00655000000000002
-9.05000000000000	0.00703000000000003
-8.95000000000000	0.00679000000000002
-8.85000000000000	0.00723000000000003
-8.75000000000000	0.00679999999999990
-8.65000000000000	0.00731000000000003
-8.55000000000000	0.00713000000000003
-8.45000000000000	0.00712000000000003
-8.35000000000000	0.00758000000000003
-8.25000000000000	0.00766999999999989
-8.15000000000000	0.00853000000000003
-8.05000000000000	0.00798000000000003
-7.95000000000000	0.00791000000000003
-7.85000000000000	0.00853999999999996
-7.75000000000000	0.00810999999999996
-7.65000000000000	0.00842000000000003
-7.55000000000000	0.00880000000000003
-7.45000000000000	0.00937000000000003
-7.35000000000000	0.00959999999999995
-7.25000000000000	0.0102699999999999
-7.15000000000000	0.0103200000000000
-7.05000000000000	0.0103800000000000
-6.95000000000000	0.0105900000000000
-6.85000000000000	0.0105499999999999
-6.75000000000000	0.0113499999999999
-6.65000000000000	0.0119800000000000
-6.55000000000000	0.0117300000000000
-6.45000000000000	0.0119600000000000
-6.35000000000000	0.0129699999999999
-6.25000000000000	0.0130099999999999
-6.15000000000000	0.0136300000000000
-6.05000000000000	0.0141300000000001
-5.95000000000000	0.0134899999999999
-5.85000000000000	0.0141500000000001
-5.75000000000000	0.0152100000000001
-5.65000000000000	0.0155199999999999
-5.55000000000000	0.0166500000000001
-5.45000000000000	0.0174999999999999
-5.35000000000000	0.0166000000000001
-5.25000000000000	0.0178699999999999
-5.15000000000000	0.0181400000000001
-5.05000000000000	0.0195800000000001
-4.95000000000000	0.0199699999999999
-4.85000000000000	0.0200500000000001
-4.75000000000000	0.0215999999999999
-4.65000000000000	0.0213700000000001
-4.55000000000000	0.0228800000000001
-4.45000000000000	0.0243299999999999
-4.35000000000000	0.0245800000000001
-4.25000000000000	0.0260999999999999
-4.15000000000000	0.0271000000000001
-4.05000000000000	0.0276900000000001
-3.95000000000000	0.0288799999999998
-3.85000000000000	0.0311700000000001
-3.75000000000000	0.0314599999999998
-3.65000000000000	0.0344600000000001
-3.55000000000000	0.0350600000000001
-3.45000000000000	0.0373499999999998
-3.35000000000000	0.0389400000000001
-3.25000000000000	0.0409399999999998
-3.15000000000000	0.0413600000000002
-3.05000000000000	0.0448200000000002
-2.95000000000000	0.0472499999999998
-2.85000000000000	0.0509000000000002
-2.75000000000000	0.0529399999999997
-2.65000000000000	0.0558200000000002
-2.55000000000000	0.0577100000000002
-2.45000000000000	0.0618099999999997
-2.35000000000000	0.0652600000000002
-2.25000000000000	0.0681899999999996
-2.15000000000000	0.0711600000000003
-2.05000000000000	0.0783500000000003
-1.95000000000000	0.0812600000000003
-1.85000000000000	0.0861299999999988
-1.75000000000000	0.0922000000000003
-1.65000000000000	0.0966500000000004
-1.55000000000000	0.102220000000000
-1.45000000000000	0.109560000000000
-1.35000000000000	0.113769999999998
-1.25000000000000	0.121670000000000
-1.15000000000000	0.126560000000000
-1.05000000000000	0.135030000000000
-0.950000000000000	0.141740000000001
-0.850000000000000	0.149659999999998
-0.749999999999999	0.159520000000001
-0.649999999999999	0.163440000000001
-0.550000000000000	0.167490000000001
-0.450000000000000	0.173829999999998
-0.349999999999999	0.179150000000001
-0.249999999999999	0.176920000000001
-0.149999999999999	0.183120000000001
-0.0499999999999996	0.187250000000001
0.0500000000000000	0.182680000000001
0.150000000000000	0.182790000000001
0.249999999999999	0.180990000000001
0.349999999999999	0.177810000000001
0.449999999999999	0.172349999999998
0.550000000000000	0.168590000000001
0.650000000000000	0.161320000000001
0.749999999999999	0.154580000000001
0.849999999999999	0.149079999999998
0.950000000000000	0.140540000000001
1.05000000000000	0.138330000000000
1.15000000000000	0.127380000000000
1.25000000000000	0.120770000000000
1.35000000000000	0.115929999999998
1.45000000000000	0.108900000000000
1.55000000000000	0.102800000000000
1.65000000000000	0.0969800000000003
1.75000000000000	0.0904900000000003
1.85000000000000	0.0859799999999988
1.95000000000000	0.0816800000000003
2.05000000000000	0.0765800000000003
2.15000000000000	0.0726800000000003
2.25000000000000	0.0680199999999996
2.35000000000000	0.0639400000000002
2.45000000000000	0.0606699999999997
2.55000000000000	0.0576200000000002
2.65000000000000	0.0550800000000002
2.75000000000000	0.0516299999999997
2.85000000000000	0.0484000000000002
2.95000000000000	0.0461199999999998
3.05000000000000	0.0448500000000002
3.15000000000000	0.0431300000000002
3.25000000000000	0.0404399999999998
3.35000000000000	0.0389100000000001
3.45000000000000	0.0365099999999998
3.55000000000000	0.0355400000000001
3.65000000000000	0.0341300000000001
3.75000000000000	0.0318199999999998
3.85000000000000	0.0307000000000001
3.95000000000000	0.0293399999999998
4.05000000000000	0.0272000000000001
4.15000000000000	0.0277800000000001
4.25000000000000	0.0260799999999999
4.35000000000000	0.0242700000000001
4.45000000000000	0.0242299999999999
4.55000000000000	0.0227000000000001
4.65000000000000	0.0214200000000001
4.75000000000000	0.0219499999999999
4.85000000000000	0.0200800000000001
4.95000000000000	0.0195599999999999
5.05000000000000	0.0192600000000001
5.15000000000000	0.0181600000000001
5.25000000000000	0.0183499999999999
5.35000000000000	0.0176200000000001
5.45000000000000	0.0162599999999999
5.55000000000000	0.0158000000000001
5.65000000000000	0.0156199999999999
5.75000000000000	0.0152500000000001
5.85000000000000	0.0147800000000001
5.95000000000000	0.0137199999999999
6.05000000000000	0.0141800000000001
6.15000000000000	0.0135700000000000
6.25000000000000	0.0130399999999999
6.35000000000000	0.0128399999999999
6.45000000000000	0.0120700000000000
6.55000000000000	0.0115700000000000
6.65000000000000	0.0114100000000000
6.75000000000000	0.0109899999999999
6.85000000000000	0.0111199999999999
6.95000000000000	0.0105100000000000
7.05000000000000	0.0104100000000000
7.15000000000000	0.00988000000000004
7.25000000000000	0.00981999999999995
7.35000000000000	0.00945999999999995
7.45000000000000	0.00924000000000003
7.55000000000000	0.00933000000000003
7.65000000000000	0.00880000000000003
7.75000000000000	0.00885999999999995
7.85000000000000	0.00842999999999996
7.95000000000000	0.00795000000000003
8.05000000000000	0.00781000000000003
8.15000000000000	0.00799000000000003
8.25000000000000	0.00762999999999989
8.35000000000000	0.00750000000000003
8.45000000000000	0.00733000000000003
8.55000000000000	0.00714000000000003
8.65000000000000	0.00735000000000003
8.75000000000000	0.00655999999999991
8.85000000000000	0.00676000000000002
8.95000000000000	0.00649000000000002
9.05000000000000	0.00634000000000002
9.15000000000000	0.00627000000000002
9.25000000000000	0.00632999999999991
9.35000000000000	0.00592000000000002
9.45000000000000	0.00609000000000002
9.55000000000000	0.00548000000000002
9.65000000000000	0.00504000000000002
9.75000000000000	0.00590999999999992
9.85000000000000	0.00581000000000002
9.95000000000000	0.00533000000000002

==> Figures/pdf_d128.txt <==
-9.95000000000000	0
-9.85000000000000	0
-9.75000000000000	0
-9.65000000000000	0
-9.55000000000000	0
-9.45000000000000	0
-9.35000000000000	0
-9.25000000000000	0
-9.15000000000000	0
-9.05000000000000	0
-8.95000000000000	0
-8.85000000000000	9.99936004095741e-06
-8.75000000000000	0
-8.65000000000000	0
-8.55000000000000	0
-8.45000000000000	0
-8.35000000000000	0
-8.25000000000000	9.99936004095724e-06
-8.15000000000000	0
-8.05000000000000	0
-7.95000000000000	1.99987200819148e-05
-7.85000000000000	9.99936004095733e-06
-7.75000000000000	1.99987200819147e-05
-7.65000000000000	2.99980801228722e-05
-7.55000000000000	1.99987200819148e-05
-7.45000000000000	0
-7.35000000000000	3.99974401638293e-05
-7.25000000000000	3.99974401638293e-05
-7.15000000000000	0.000109992960450532
-7.05000000000000	8.99942403686167e-05
-6.95000000000000	3.99974401638297e-05
-6.85000000000000	0.000149990400614360
-6.75000000000000	9.99936004095733e-05
-6.65000000000000	0.000129991680532446
-6.55000000000000	0.000149990400614361
-6.45000000000000	0.000169989120696276
-6.35000000000000	0.000249984001023933
-6.25000000000000	0.000379975681556378
-6.15000000000000	0.000409973761679254
-6.05000000000000	0.000459970561884041
-5.95000000000000	0.000459970561884037
-5.85000000000000	0.000929940483809040
-5.75000000000000	0.000829946883399465
-5.65000000000000	0.00118992384487392
-5.55000000000000	0.00124992000511968
-5.45000000000000	0.00174988800716753
-5.35000000000000	0.00159989760655319
-5.25000000000000	0.00225985536925636
-5.15000000000000	0.00248984065019840
-5.05000000000000	0.00315979777294254
-4.95000000000000	0.00348977665429411
-4.85000000000000	0.00421972993728403
-4.75000000000000	0.00518966786125685
-4.65000000000000	0.00660957698707285
-4.55000000000000	0.00722953730961221
-4.45000000000000	0.00874944003583766
-4.35000000000000	0.00968937987968773
-4.25000000000000	0.0112992768462818
-4.15000000000000	0.0131591578139000
-4.05000000000000	0.0142690867784462
-3.95000000000000	0.0170189107897094
-3.85000000000000	0.0192487680788430
-3.75000000000000	0.0217186100089593
-3.65000000000000	0.0247884135415334
-3.55000000000000	0.0281681972353770
-3.45000000000000	0.0311080090874182
-3.35000000000000	0.0351577499040063
-3.25000000000000	0.0385575323179315
-3.15000000000000	0.0432672308972227
-3.05000000000000	0.0481969153974147
-2.95000000000000	0.0522466562140020
-2.85000000000000	0.0583162677588636
-2.75000000000000	0.0669457154742093
-2.65000000000000	0.0699755215666200
-2.55000000000000	0.0778850153590173
-2.45000000000000	0.0826347113784713
-2.35000000000000	0.0917141302956614
-2.25000000000000	0.0969237968769994
-2.15000000000000	0.106083210674517
-2.05000000000000	0.113802716626136
-1.95000000000000	0.123872072187380
-1.85000000000000	0.129131735568922
-1.75000000000000	0.137901174324844
-1.65000000000000	0.145860664917446
-1.55000000000000	0.155950019198772
-1.45000000000000	0.163039565467811
-1.35000000000000	0.171499024062458
-1.25000000000000	0.176128727761424
-1.15000000000000	0.184338202355050
-1.05000000000000	0.192777662229618
-0.950000000000000	0.198507295533087
-0.850000000000000	0.207606713170354
-0.749999999999999	0.210166549340843
-0.649999999999999	0.215356217202100
-0.550000000000000	0.222085786509664
-0.450000000000000	0.221435828106998
-0.349999999999999	0.226135527326252
-0.249999999999999	0.229875287981570
-0.149999999999999	0.230585242544478
-0.0499999999999996	0.230285261743249
0.0500000000000000	0.230645238704724
0.150000000000000	0.232005151670294
0.249999999999999	0.231025214386280
0.349999999999999	0.224385639319084
0.449999999999999	0.223375703954944
0.550000000000000	0.220905862024831
0.650000000000000	0.215806188403943
0.749999999999999	0.208726641494945
0.849999999999999	0.204436916037371
0.950000000000000	0.198897270574684
1.05000000000000	0.192947651350314
1.15000000000000	0.188497936132088
1.25000000000000	0.178978545373097
1.35000000000000	0.167509279406116
1.45000000000000	0.161809644182773
1.55000000000000	0.156180004479714
1.65000000000000	0.145710674516831
1.75000000000000	0.138601129527711
1.85000000000000	0.131281597977728
1.95000000000000	0.123962066427749
2.05000000000000	0.112762783181877
2.15000000000000	0.104933284269807
2.25000000000000	0.0981937156022009
2.35000000000000	0.0918641206962758
2.45000000000000	0.0841646134647378
2.55000000000000	0.0770050716754131
2.65000000000000	0.0707654710098556
2.75000000000000	0.0648558492256492
2.85000000000000	0.0591062172020993
2.95000000000000	0.0533365864584664
3.05000000000000	0.0484069019582748
3.15000000000000	0.0445871464226291
3.25000000000000	0.0390974977601431
3.35000000000000	0.0343678004607706
3.45000000000000	0.0304280526046331
3.55000000000000	0.0280682036349675
3.65000000000000	0.0248284109816973
3.75000000000000	0.0211286477665428
3.85000000000000	0.0181388391142968
3.95000000000000	0.0167289293485216
4.05000000000000	0.0151890279022143
4.15000000000000	0.0124392038909510
4.25000000000000	0.0114192691667733
4.35000000000000	0.0106293197235377
4.45000000000000	0.00810948099321639
4.55000000000000	0.00697955330858828
4.65000000000000	0.00597961730449253
4.75000000000000	0.00489968642006909
4.85000000000000	0.00450971137847179
4.95000000000000	0.00413973505695633
5.05000000000000	0.00308980225265584
5.15000000000000	0.00272982529118137
5.25000000000000	0.00225985536925636
5.35000000000000	0.00186988032765904
5.45000000000000	0.00154990080634839
5.55000000000000	0.00121992192499680
5.65000000000000	0.00104993280430052
5.75000000000000	0.000869944323563295
5.85000000000000	0.000789949443235636
5.95000000000000	0.000599961602457440
6.05000000000000	0.000589962242416488
6.15000000000000	0.000369976321515424
6.25000000000000	0.000309980161269677
6.35000000000000	0.000189987840778189
6.45000000000000	0.000289981441187765
6.55000000000000	0.000199987200819148
6.65000000000000	6.99955202867019e-05
6.75000000000000	7.99948803276586e-05
6.85000000000000	8.99942403686159e-05
6.95000000000000	4.99968002047871e-05
7.05000000000000	8.99942403686167e-05
7.15000000000000	2.99980801228722e-05
7.25000000000000	9.99936004095733e-06
7.35000000000000	0
7.45000000000000	0
7.55000000000000	1.99987200819148e-05
7.65000000000000	2.99980801228722e-05
7.75000000000000	9.99936004095733e-06
7.85000000000000	0
7.95000000000000	0
8.05000000000000	2.99980801228722e-05
8.15000000000000	0
8.25000000000000	0
8.35000000000000	0
8.45000000000000	0
8.55000000000000	0
8.65000000000000	0
8.75000000000000	0
8.85000000000000	0
8.95000000000000	0
9.05000000000000	0
9.15000000000000	0
9.25000000000000	0
9.35000000000000	0
9.45000000000000	0
9.55000000000000	0
9.65000000000000	0
9.75000000000000	0
9.85000000000000	0
9.95000000000000	0

==> Figures/pdf_d8.txt <==
-9.95000000000000	0.000120000000000000
-9.85000000000000	9.00000000000003e-05
-9.75000000000000	0.000229999999999997
-9.65000000000000	0.000180000000000001
-9.55000000000000	0.000230000000000001
-9.45000000000000	0.000230000000000001
-9.35000000000000	0.000110000000000000
-9.25000000000000	0.000229999999999997
-9.15000000000000	0.000180000000000001
-9.05000000000000	0.000300000000000001
-8.95000000000000	0.000210000000000001
-8.85000000000000	0.000260000000000001
-8.75000000000000	0.000309999999999996
-8.65000000000000	0.000350000000000001
-8.55000000000000	0.000410000000000001
-8.45000000000000	0.000410000000000001
-8.35000000000000	0.000410000000000001
-8.25000000000000	0.000409999999999994
-8.15000000000000	0.000720000000000003
-8.05000000000000	0.000590000000000002
-7.95000000000000	0.000700000000000002
-7.85000000000000	0.000769999999999996
-7.75000000000000	0.000859999999999995
-7.65000000000000	0.000760000000000003
-7.55000000000000	0.000700000000000002
-7.45000000000000	0.000950000000000004
-7.35000000000000	0.00117999999999999
-7.25000000000000	0.00111999999999999
-7.15000000000000	0.00125000000000000
-7.05000000000000	0.00134000000000000
-6.95000000000000	0.00156000000000001
-6.85000000000000	0.00169999999999999
-6.75000000000000	0.00175999999999999
-6.65000000000000	0.00193000000000001
-6.55000000000000	0.00207000000000001
-6.45000000000000	0.00217000000000001
-6.35000000000000	0.00240999999999999
-6.25000000000000	0.00251999999999999
-6.15000000000000	0.00299000000000001
-6.05000000000000	0.00309000000000001
-5.95000000000000	0.00376999999999998
-5.85000000000000	0.00371000000000001
-5.75000000000000	0.00463000000000002
-5.65000000000000	0.00480999999999997
-5.55000000000000	0.00517000000000002
-5.45000000000000	0.00565999999999997
-5.35000000000000	0.00580000000000002
-5.25000000000000	0.00678999999999996
-5.15000000000000	0.00718000000000003
-5.05000000000000	0.00771000000000003
-4.95000000000000	0.00938999999999995
-4.85000000000000	0.00987000000000004
-4.75000000000000	0.0107699999999999
-4.65000000000000	0.0115000000000000
-4.55000000000000	0.0130700000000000
-4.45000000000000	0.0149099999999999
-4.35000000000000	0.0156800000000001
-4.25000000000000	0.0172299999999999
-4.15000000000000	0.0193400000000001
-4.05000000000000	0.0204700000000001
-3.95000000000000	0.0229999999999999
-3.85000000000000	0.0246100000000001
-3.75000000000000	0.0268999999999999
-3.65000000000000	0.0304600000000001
-3.55000000000000	0.0330700000000001
-3.45000000000000	0.0356699999999998
-3.35000000000000	0.0388600000000001
-3.25000000000000	0.0427399999999998
-3.15000000000000	0.0461000000000002
-3.05000000000000	0.0499700000000002
-2.95000000000000	0.0544099999999997
-2.85000000000000	0.0593700000000002
-2.75000000000000	0.0641199999999997
-2.65000000000000	0.0706100000000002
-2.55000000000000	0.0747300000000003
-2.45000000000000	0.0802399999999996
-2.35000000000000	0.0883200000000003
-2.25000000000000	0.0961499999999995
-2.15000000000000	0.101420000000000
-2.05000000000000	0.108260000000000
-1.95000000000000	0.116390000000000
-1.85000000000000	0.121969999999998
-1.75000000000000	0.128560000000000
-1.65000000000000	0.140890000000001
-1.55000000000000	0.145700000000001
-1.45000000000000	0.152690000000001
-1.35000000000000	0.162879999999998
-1.25000000000000	0.167620000000001
-1.15000000000000	0.174210000000001
-1.05000000000000	0.185400000000001
-0.950000000000000	0.191120000000001
-0.850000000000000	0.195539999999997
-0.749999999999999	0.201900000000001
-0.649999999999999	0.208920000000001
-0.550000000000000	0.211870000000001
-0.450000000000000	0.217279999999997
-0.349999999999999	0.220070000000001
-0.249999999999999	0.224480000000001
-0.149999999999999	0.223580000000001
-0.0499999999999996	0.223980000000001
0.0500000000000000	0.225010000000001
0.150000000000000	0.221390000000001
0.249999999999999	0.222530000000001
0.349999999999999	0.218440000000001
0.449999999999999	0.219299999999997
0.550000000000000	0.213150000000001
0.650000000000000	0.209320000000001
0.749999999999999	0.201180000000001
0.849999999999999	0.198719999999997
0.950000000000000	0.190310000000001
1.05000000000000	0.183860000000001
1.15000000000000	0.177880000000001
1.25000000000000	0.168840000000001
1.35000000000000	0.159909999999998
1.45000000000000	0.153630000000001
1.55000000000000	0.147370000000001
1.65000000000000	0.136630000000000
1.75000000000000	0.130840000000000
1.85000000000000	0.120249999999998
1.95000000000000	0.115040000000000
2.05000000000000	0.106650000000000
2.15000000000000	0.100310000000000
2.25000000000000	0.0941799999999995
2.35000000000000	0.0863500000000003
2.45000000000000	0.0805999999999996
2.55000000000000	0.0763000000000003
2.65000000000000	0.0698300000000002
2.75000000000000	0.0650099999999997
2.85000000000000	0.0573000000000002
2.95000000000000	0.0545599999999997
3.05000000000000	0.0517100000000002
3.15000000000000	0.0444000000000002
3.25000000000000	0.0426199999999998
3.35000000000000	0.0382200000000001
3.45000000000000	0.0358499999999998
3.55000000000000	0.0330300000000001
3.65000000000000	0.0301600000000001
3.75000000000000	0.0282299999999999
3.85000000000000	0.0241300000000001
3.95000000000000	0.0232899999999999
4.05000000000000	0.0212100000000001
4.15000000000000	0.0201700000000001
4.25000000000000	0.0176999999999999
4.35000000000000	0.0156300000000001
4.45000000000000	0.0139099999999999
4.55000000000000	0.0133900000000000
4.65000000000000	0.0122000000000000
4.75000000000000	0.0119299999999999
4.85000000000000	0.0100400000000000
4.95000000000000	0.00963999999999995
5.05000000000000	0.00825000000000003
5.15000000000000	0.00756000000000003
5.25000000000000	0.00678999999999996
5.35000000000000	0.00639000000000002
5.45000000000000	0.00528999999999997
5.55000000000000	0.00554000000000002
5.65000000000000	0.00478999999999997
5.75000000000000	0.00430000000000002
5.85000000000000	0.00423000000000002
5.95000000000000	0.00360999999999998
6.05000000000000	0.00322000000000001
6.15000000000000	0.00288000000000001
6.25000000000000	0.00273999999999999
6.35000000000000	0.00254999999999999
6.45000000000000	0.00214000000000001
6.55000000000000	0.00200000000000001
6.65000000000000	0.00192000000000001
6.75000000000000	0.00158999999999999
6.85000000000000	0.00147999999999999
6.95000000000000	0.00161000000000001
7.05000000000000	0.00135000000000000
7.15000000000000	0.00108000000000000
7.25000000000000	0.00127999999999999
7.35000000000000	0.00117999999999999
7.45000000000000	0.000930000000000003
7.55000000000000	0.000710000000000003
7.65000000000000	0.000750000000000003
7.75000000000000	0.000769999999999996
7.85000000000000	0.000849999999999996
7.95000000000000	0.000600000000000002
8.05000000000000	0.000660000000000002
8.15000000000000	0.000550000000000002
8.25000000000000	0.000619999999999991
8.35000000000000	0.000460000000000002
8.45000000000000	0.000370000000000001
8.55000000000000	0.000470000000000002
8.65000000000000	0.000340000000000001
8.75000000000000	0.000359999999999995
8.85000000000000	0.000270000000000001
8.95000000000000	0.000330000000000001
9.05000000000000	0.000240000000000001
9.15000000000000	0.000270000000000001
9.25000000000000	0.000159999999999998
9.35000000000000	0.000100000000000000
9.45000000000000	0.000170000000000001
9.55000000000000	0.000210000000000001
9.65000000000000	0.000210000000000001
9.75000000000000	0.000199999999999997
9.85000000000000	0.000150000000000001
9.95000000000000	0.000140000000000001
